Concept Drift Monitoring and Diagnostics of Supervised Learning Models via Score Vectors

Supervised learning models are one of the most fundamental classes of models. Viewing supervised learning from a probabilistic perspective, the set of training data to which the model is fitted is usually assumed to follow a stationary distribution. However, this stationarity assumption is often violated in a phenomenon called concept drift, which refers to changes over time in the predictive relationship between covariates $\mathbf{X}$ and a response variable $Y$ and can render trained models suboptimal or obsolete. We develop a comprehensive and computationally efficient framework for detecting, monitoring, and diagnosing concept drift. Specifically, we monitor the Fisher score vector, defined as the gradient of the log-likelihood for the fitted model, using a form of multivariate exponentially weighted moving average, which monitors for general changes in the mean of a random vector. In spite of the substantial performance advantages that we demonstrate over popular error-based methods, a score-based approach has not been previously considered for concept drift monitoring. Advantages of the proposed score-based framework include applicability to any parametric model, more powerful detection of changes as shown in theory and experiments, and inherent diagnostic capabilities for helping to identify the nature of the changes.

==> figures_archive/model_misspec/revision_lin_nonlin_coef_decr_cd_revision.txt <==
2022-04-03 20:44:02.294544: W tensorflow/stream_executor/platform/default/dso_loader.cc:55] Could not load dynamic library 'libnvinfer.so.6'; dlerror: libnvinfer.so.6: cannot open shared object file: No such file or directory; LD_LIBRARY_PATH: /home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/opt/openmpi/lib
2022-04-03 20:44:02.294610: W tensorflow/stream_executor/platform/default/dso_loader.cc:55] Could not load dynamic library 'libnvinfer_plugin.so.6'; dlerror: libnvinfer_plugin.so.6: cannot open shared object file: No such file or directory; LD_LIBRARY_PATH: /home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/opt/openmpi/lib
2022-04-03 20:44:02.294617: W tensorflow/compiler/tf2tensorrt/utils/py_utils.cc:30] Cannot dlopen some TensorRT libraries. If you would like to use Nvidia GPU with TensorRT, please make sure the missing libraries mentioned above are installed properly.
[1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]
The mean of X_true_train columns are [ 0.016333  0.016357  0.002555  0.008779  0.014647 -0.005422  0.007432 -0.01571  -0.022477  0.006015].
I0403 20:44:05.469346 47655948046016 data_generation.py:635] The changed coefficients [1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3] ([1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]) and change factor [1 1 1 1 1 1 1 1 1 1].
I0403 20:44:05.470846 47655948046016 data_generation.py:635] The changed coefficients [0.7  0.7  1.   1.   1.   0.21 0.21 0.3  0.3  0.3 ] ([1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]) and change factor [0.7 0.7 1.  1.  1.  0.7 0.7 1.  1.  1. ].
Input shape
(12000, 10) (12000,) (20000, 10) (20000,) (40000, 10) (40000,)
(array([], dtype=int64), array([], dtype=int64)) (array([], dtype=int64),)
I0403 20:44:05.486000 47655948046016 regressors.py:1617] The Ridge cv coef: [ 1.014918  1.004764  0.984744  1.001742  0.998408  0.030966  0.005155 -0.021151 -0.005756 -0.001244];
The intercept: -0.018655480749101727;
The penalization param: 1.0.

I0403 20:44:05.486658 47655948046016 regressors.py:1619] The score for training Ridge cv: 0.7248856036913911

I0403 20:44:05.487990 47655948046016 regressors.py:1678] The parameter of ridge regression model (2022_04_03_20_44_05_444971) is
 [[ 1.014918  1.004764  0.984744  1.001742  0.998408  0.030966  0.005155 -0.021151 -0.005756 -0.001244 -0.018655]]
I0403 20:44:05.489767 47655948046016 regressors.py:1692] The parameter of reloaded ridge regression model (2022_04_03_20_44_05_444971) is
 [[ 1.014918  1.004764  0.984744  1.001742  0.998408  0.030966  0.005155 -0.021151 -0.005756 -0.001244 -0.018655]]
I0403 20:44:05.516044 47655948046016 regressors.py:1723] Condition # for Fisher Info Mat (before adding fisher nugget): 1.1022726227293609
I0403 20:44:05.516307 47655948046016 regressors.py:1729] Condition # for Fisher Info Mat (after adding penalization nugget): 1.1022726235281106
I0403 20:44:05.518761 47655948046016 utils.py:364] The largest eigen-value is [2.908251].

I0403 20:44:05.518821 47655948046016 utils.py:366] The identity matrix need to add: a nugget 1e-06 and the factor to ensure condition number is 0.00029082514918297227.
I0403 20:44:05.561485 47655948046016 regressors.py:1723] Condition # for Fisher Info Mat (before adding fisher nugget): 1.0780988842019879
I0403 20:44:05.561633 47655948046016 regressors.py:1729] Condition # for Fisher Info Mat (after adding penalization nugget): 1.078098884589591
I0403 20:44:05.564827 47655948046016 utils.py:364] The largest eigen-value is [2.786163].

I0403 20:44:05.564888 47655948046016 utils.py:366] The identity matrix need to add: a nugget 1e-06 and the factor to ensure condition number is 0.0002786163318205439.
I0403 20:44:05.565724 47655948046016 regressors.py:1789] The score for testing PI Ridge cv: 0.7312173840927016

I0403 20:44:05.654670 47655948046016 regressors.py:1811] The score for testing PII Ridge cv: 0.6980470150866821

Plot three metrics together.

Calculate ewma score with shape (20400, 11) takes 0.05897998809814453s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.15096282958984375s.
Calculate ewma score with shape (40000, 11) takes 0.09457731246948242s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2424476146697998s.
Calculate ewma score with shape (20400, 1) takes 0.04673290252685547s.
Calculate ewma score with shape (40000, 1) takes 0.09140610694885254s.
Calculate ewma score with shape (20400, 1) takes 0.04763984680175781s.
Calculate ewma score with shape (40000, 1) takes 0.09156012535095215s.
(20000,) (40000,) (20000,) (40000,) (20000,) (40000,)
From HotellingT2CC_Other_Score2----------

Plot Hotelling T2 without scaling.

Calculate ewma score with shape (20400, 11) takes 0.05871987342834473s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.1525893211364746s.
Calculate ewma score with shape (40000, 11) takes 0.09595632553100586s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.24544525146484375s.
Plot hotelling T2 with split figures for Phase-I and Phase-II.

Calculate ewma score with shape (20400, 11) takes 0.059478044509887695s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.1551973819732666s.
Calculate ewma score with shape (40000, 11) takes 0.09613919258117676s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.24638056755065918s.
Calculate ewma score with shape (20400, 1) takes 0.05681586265563965s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16710662841796875s.
Calculate ewma score with shape (40000, 1) takes 0.09246301651000977s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3050074577331543s.
Calculate ewma score with shape (20400, 1) takes 0.05796360969543457s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16849279403686523s.
Calculate ewma score with shape (40000, 1) takes 0.09368371963500977s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30500078201293945s.
Calculate ewma score with shape (20400, 1) takes 0.05767178535461426s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16847467422485352s.
Calculate ewma score with shape (40000, 1) takes 0.09208869934082031s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.310563325881958s.
Calculate ewma score with shape (20400, 1) takes 0.05959630012512207s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16974520683288574s.
Calculate ewma score with shape (40000, 1) takes 0.09676027297973633s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3071925640106201s.
Calculate ewma score with shape (20400, 1) takes 0.058027029037475586s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16986441612243652s.
Calculate ewma score with shape (40000, 1) takes 0.09488368034362793s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30688023567199707s.
Calculate ewma score with shape (20400, 1) takes 0.058608055114746094s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16900992393493652s.
Calculate ewma score with shape (40000, 1) takes 0.09627747535705566s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3055686950683594s.
Calculate ewma score with shape (20400, 1) takes 0.05958080291748047s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16885066032409668s.
Calculate ewma score with shape (40000, 1) takes 0.09433341026306152s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3084871768951416s.
Calculate ewma score with shape (20400, 1) takes 0.05926823616027832s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1663808822631836s.
Calculate ewma score with shape (40000, 1) takes 0.09514904022216797s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30350804328918457s.
Calculate ewma score with shape (20400, 1) takes 0.05923891067504883s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16764092445373535s.
Calculate ewma score with shape (40000, 1) takes 0.09349536895751953s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30675530433654785s.
Calculate ewma score with shape (20400, 1) takes 0.05674457550048828s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17010140419006348s.
Calculate ewma score with shape (40000, 1) takes 0.09470725059509277s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30429649353027344s.
Calculate ewma score with shape (20400, 1) takes 0.060060739517211914s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16875934600830078s.
Calculate ewma score with shape (40000, 1) takes 0.09329819679260254s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3085906505584717s.
Plot Hotelling T2 with scaling.

Calculate ewma score with shape (20400, 11) takes 0.06123852729797363s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.15404987335205078s.
Calculate ewma score with shape (40000, 11) takes 0.09823775291442871s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.24405765533447266s.
Calculate ewma score with shape (20400, 1) takes 0.057557106018066406s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1678602695465088s.
Calculate ewma score with shape (40000, 1) takes 0.0930335521697998s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30248045921325684s.
Calculate ewma score with shape (20400, 1) takes 0.05735516548156738s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16992640495300293s.
Calculate ewma score with shape (40000, 1) takes 0.09568142890930176s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3089020252227783s.
Calculate ewma score with shape (20400, 1) takes 0.05835890769958496s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17034482955932617s.
Calculate ewma score with shape (40000, 1) takes 0.0953521728515625s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30848073959350586s.
Calculate ewma score with shape (20400, 1) takes 0.06037473678588867s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17000508308410645s.
Calculate ewma score with shape (40000, 1) takes 0.09522628784179688s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.31297802925109863s.
Calculate ewma score with shape (20400, 1) takes 0.05774974822998047s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17055249214172363s.
Calculate ewma score with shape (40000, 1) takes 0.09299802780151367s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3037910461425781s.
Calculate ewma score with shape (20400, 1) takes 0.05854606628417969s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16973400115966797s.
Calculate ewma score with shape (40000, 1) takes 0.09334993362426758s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3098576068878174s.
Calculate ewma score with shape (20400, 1) takes 0.05829739570617676s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1672823429107666s.
Calculate ewma score with shape (40000, 1) takes 0.09155440330505371s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3054344654083252s.
Calculate ewma score with shape (20400, 1) takes 0.05714583396911621s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16868090629577637s.
Calculate ewma score with shape (40000, 1) takes 0.09277820587158203s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30515098571777344s.
Calculate ewma score with shape (20400, 1) takes 0.05737805366516113s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16770434379577637s.
Calculate ewma score with shape (40000, 1) takes 0.09399199485778809s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30596470832824707s.
Calculate ewma score with shape (20400, 1) takes 0.056941986083984375s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16757798194885254s.
Calculate ewma score with shape (40000, 1) takes 0.09190559387207031s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3038139343261719s.
Calculate ewma score with shape (20400, 1) takes 0.05733966827392578s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1679844856262207s.
Calculate ewma score with shape (40000, 1) takes 0.09297871589660645s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3064250946044922s.
Plot individual EWMA plots.

Calculate ewma score with shape (20400, 11) takes 0.05982613563537598s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.15425395965576172s.
Calculate ewma score with shape (40000, 11) takes 0.09712696075439453s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.25075626373291016s.
/home/ghhgkz/scratch/CD_github/control_chart/hotelling.py:5546: UserWarning: This figure includes Axes that are not compatible with tight_layout, so results might be incorrect.
  plt.tight_layout()
Calculate ewma score with shape (20400, 11) takes 0.06065630912780762s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.153717041015625s.
Calculate ewma score with shape (40000, 11) takes 0.09928774833679199s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2472233772277832s.
/home/ghhgkz/scratch/CD_github/control_chart/hotelling.py:5852: UserWarning: This figure includes Axes that are not compatible with tight_layout, so results might be incorrect.
  plt.tight_layout()
Plot individual EWMA plots after scaling.

Calculate ewma score with shape (20400, 11) takes 0.059789180755615234s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.15441536903381348s.
Calculate ewma score with shape (40000, 11) takes 0.09673309326171875s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2509303092956543s.
Calculate ewma score with shape (20400, 11) takes 0.05976581573486328s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.15403485298156738s.
Calculate ewma score with shape (40000, 11) takes 0.09700918197631836s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.24518561363220215s.
!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!
Finish the simulation 10.


==> figures_archive/model_misspec/revision_lin_nonlin_coef_decr_followup_cd_followup_revision.txt <==
2022-04-10 12:59:50.108620: W tensorflow/stream_executor/platform/default/dso_loader.cc:55] Could not load dynamic library 'libnvinfer.so.6'; dlerror: libnvinfer.so.6: cannot open shared object file: No such file or directory; LD_LIBRARY_PATH: /home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/opt/openmpi/lib
2022-04-10 12:59:50.109360: W tensorflow/stream_executor/platform/default/dso_loader.cc:55] Could not load dynamic library 'libnvinfer_plugin.so.6'; dlerror: libnvinfer_plugin.so.6: cannot open shared object file: No such file or directory; LD_LIBRARY_PATH: /home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/opt/openmpi/lib
2022-04-10 12:59:50.109385: W tensorflow/compiler/tf2tensorrt/utils/py_utils.cc:30] Cannot dlopen some TensorRT libraries. If you would like to use Nvidia GPU with TensorRT, please make sure the missing libraries mentioned above are installed properly.
[1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]
The mean of X_true_train columns are [ 0.016333  0.016357  0.002555  0.008779  0.014647 -0.005422  0.007432 -0.01571  -0.022477  0.006015].
I0410 12:59:57.046232 47247151394496 data_generation.py:635] The changed coefficients [1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3] ([1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]) and change factor [1 1 1 1 1 1 1 1 1 1].
I0410 12:59:57.048604 47247151394496 data_generation.py:635] The changed coefficients [0.7  0.7  1.   1.   1.   0.21 0.21 0.3  0.3  0.3 ] ([1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]) and change factor [0.7 0.7 1.  1.  1.  0.7 0.7 1.  1.  1. ].
Input shape
(12000, 10) (12000,) (20000, 10) (20000,) (40000, 10) (40000,)
(array([], dtype=int64), array([], dtype=int64)) (array([], dtype=int64),)
I0410 12:59:57.074700 47247151394496 regressors.py:1617] The Ridge cv coef: [1.004416 1.008208 0.987334 0.995845 0.998155 0.292562 0.295894 0.301709 0.286883 0.302706];
The intercept: -0.009572683480606928;
The penalization param: 1.0.

I0410 12:59:57.075860 47247151394496 regressors.py:1619] The score for training Ridge cv: 0.8549645745305425

I0410 12:59:57.078181 47247151394496 regressors.py:1678] The parameter of ridge regression model (2022_04_10_12_59_57_003586) is
 [[ 1.004416  1.008208  0.987334  0.995845  0.998155  0.292562  0.295894  0.301709  0.286883  0.302706 -0.009573]]
I0410 12:59:57.080332 47247151394496 regressors.py:1692] The parameter of reloaded ridge regression model (2022_04_10_12_59_57_003586) is
 [[ 1.004416  1.008208  0.987334  0.995845  0.998155  0.292562  0.295894  0.301709  0.286883  0.302706 -0.009573]]
I0410 12:59:57.114338 47247151394496 regressors.py:1723] Condition # for Fisher Info Mat (before adding fisher nugget): 2.1800206497535037
I0410 12:59:57.114656 47247151394496 regressors.py:1729] Condition # for Fisher Info Mat (after adding penalization nugget): 2.180020646399906
I0410 12:59:57.117631 47247151394496 utils.py:364] The largest eigen-value is [2.142972].

I0410 12:59:57.117697 47247151394496 utils.py:366] The identity matrix need to add: a nugget 1e-06 and the factor to ensure condition number is 0.00021429722176958573.
I0410 12:59:57.166990 47247151394496 regressors.py:1723] Condition # for Fisher Info Mat (before adding fisher nugget): 2.123508306183235
I0410 12:59:57.167165 47247151394496 regressors.py:1729] Condition # for Fisher Info Mat (after adding penalization nugget): 2.123508300428128
I0410 12:59:57.171005 47247151394496 utils.py:364] The largest eigen-value is [2.177476].

I0410 12:59:57.171069 47247151394496 utils.py:366] The identity matrix need to add: a nugget 1e-06 and the factor to ensure condition number is 0.0002177476114162176.
I0410 12:59:57.172068 47247151394496 regressors.py:1789] The score for testing PI Ridge cv: 0.8554206583690859

I0410 12:59:57.269532 47247151394496 regressors.py:1811] The score for testing PII Ridge cv: 0.8222940598125024

Plot three metrics together.

Calculate ewma score with shape (20400, 11) takes 0.06714630126953125s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.1733229160308838s.
Calculate ewma score with shape (40000, 11) takes 0.10835766792297363s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.26102423667907715s.
Calculate ewma score with shape (20400, 1) takes 0.05375790596008301s.
Calculate ewma score with shape (40000, 1) takes 0.1051032543182373s.
Calculate ewma score with shape (20400, 1) takes 0.0540008544921875s.
Calculate ewma score with shape (40000, 1) takes 0.10366320610046387s.
(20000,) (40000,) (20000,) (40000,) (20000,) (40000,)
From HotellingT2CC_Other_Score2----------

Plot Hotelling T2 without scaling.

Calculate ewma score with shape (20400, 11) takes 0.06657528877258301s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17572283744812012s.
Calculate ewma score with shape (40000, 11) takes 0.11091208457946777s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.26643919944763184s.
Plot hotelling T2 with split figures for Phase-I and Phase-II.

Calculate ewma score with shape (20400, 11) takes 0.06923651695251465s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17577743530273438s.
Calculate ewma score with shape (40000, 11) takes 0.11272263526916504s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.27817296981811523s.
Calculate ewma score with shape (20400, 1) takes 0.06584405899047852s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19359707832336426s.
Calculate ewma score with shape (40000, 1) takes 0.10664772987365723s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3497767448425293s.
Calculate ewma score with shape (20400, 1) takes 0.06527876853942871s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19821763038635254s.
Calculate ewma score with shape (40000, 1) takes 0.1076505184173584s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3544504642486572s.
Calculate ewma score with shape (20400, 1) takes 0.0661475658416748s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19801950454711914s.
Calculate ewma score with shape (40000, 1) takes 0.10782814025878906s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.36003637313842773s.
Calculate ewma score with shape (20400, 1) takes 0.06681180000305176s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19919300079345703s.
Calculate ewma score with shape (40000, 1) takes 0.10849285125732422s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3571498394012451s.
Calculate ewma score with shape (20400, 1) takes 0.06603121757507324s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19908666610717773s.
Calculate ewma score with shape (40000, 1) takes 0.1077730655670166s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3592050075531006s.
Calculate ewma score with shape (20400, 1) takes 0.06654047966003418s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19638848304748535s.
Calculate ewma score with shape (40000, 1) takes 0.1082313060760498s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.35854125022888184s.
Calculate ewma score with shape (20400, 1) takes 0.06633591651916504s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19311189651489258s.
Calculate ewma score with shape (40000, 1) takes 0.1059720516204834s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3570137023925781s.
Calculate ewma score with shape (20400, 1) takes 0.06596755981445312s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19671273231506348s.
Calculate ewma score with shape (40000, 1) takes 0.10516691207885742s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.35908079147338867s.
Calculate ewma score with shape (20400, 1) takes 0.06699490547180176s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1937880516052246s.
Calculate ewma score with shape (40000, 1) takes 0.10753130912780762s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3471558094024658s.
Calculate ewma score with shape (20400, 1) takes 0.06597089767456055s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19525814056396484s.
Calculate ewma score with shape (40000, 1) takes 0.10538101196289062s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.35192346572875977s.
Calculate ewma score with shape (20400, 1) takes 0.06694269180297852s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1974010467529297s.
Calculate ewma score with shape (40000, 1) takes 0.1080176830291748s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.35082483291625977s.
Plot Hotelling T2 with scaling.

Calculate ewma score with shape (20400, 11) takes 0.06840181350708008s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.1765916347503662s.
Calculate ewma score with shape (40000, 11) takes 0.10870862007141113s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2787184715270996s.
Calculate ewma score with shape (20400, 1) takes 0.06691718101501465s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1981041431427002s.
Calculate ewma score with shape (40000, 1) takes 0.10774469375610352s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.353778600692749s.
Calculate ewma score with shape (20400, 1) takes 0.06699705123901367s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.197021484375s.
Calculate ewma score with shape (40000, 1) takes 0.10934734344482422s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3569674491882324s.
Calculate ewma score with shape (20400, 1) takes 0.06629085540771484s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19352149963378906s.
Calculate ewma score with shape (40000, 1) takes 0.1069633960723877s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.35372257232666016s.
Calculate ewma score with shape (20400, 1) takes 0.0663301944732666s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19700956344604492s.
Calculate ewma score with shape (40000, 1) takes 0.10783123970031738s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.354736328125s.
Calculate ewma score with shape (20400, 1) takes 0.0672452449798584s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19693541526794434s.
Calculate ewma score with shape (40000, 1) takes 0.10825777053833008s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3549067974090576s.
Calculate ewma score with shape (20400, 1) takes 0.06664443016052246s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19768404960632324s.
Calculate ewma score with shape (40000, 1) takes 0.10656881332397461s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3572959899902344s.
Calculate ewma score with shape (20400, 1) takes 0.06786918640136719s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19939327239990234s.
Calculate ewma score with shape (40000, 1) takes 0.10894250869750977s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3588535785675049s.
Calculate ewma score with shape (20400, 1) takes 0.06766057014465332s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19715428352355957s.
Calculate ewma score with shape (40000, 1) takes 0.1086580753326416s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3585944175720215s.
Calculate ewma score with shape (20400, 1) takes 0.06598496437072754s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.196943998336792s.
Calculate ewma score with shape (40000, 1) takes 0.10599780082702637s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3543672561645508s.
Calculate ewma score with shape (20400, 1) takes 0.06715583801269531s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19648003578186035s.
Calculate ewma score with shape (40000, 1) takes 0.10766887664794922s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.35767149925231934s.
Calculate ewma score with shape (20400, 1) takes 0.06617188453674316s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19451570510864258s.
Calculate ewma score with shape (40000, 1) takes 0.10669112205505371s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3518943786621094s.
Plot individual EWMA plots.

Calculate ewma score with shape (20400, 11) takes 0.06802034378051758s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17592668533325195s.
Calculate ewma score with shape (40000, 11) takes 0.10925984382629395s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2790553569793701s.
/home/ghhgkz/scratch/CD_github/control_chart/hotelling.py:5546: UserWarning: This figure includes Axes that are not compatible with tight_layout, so results might be incorrect.
  plt.tight_layout()
Calculate ewma score with shape (20400, 11) takes 0.06773519515991211s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17612123489379883s.
Calculate ewma score with shape (40000, 11) takes 0.11079883575439453s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.274003267288208s.
/home/ghhgkz/scratch/CD_github/control_chart/hotelling.py:5852: UserWarning: This figure includes Axes that are not compatible with tight_layout, so results might be incorrect.
  plt.tight_layout()
Plot individual EWMA plots after scaling.

Calculate ewma score with shape (20400, 11) takes 0.06916546821594238s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17510437965393066s.
Calculate ewma score with shape (40000, 11) takes 0.11079025268554688s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2687511444091797s.
Calculate ewma score with shape (20400, 11) takes 0.06900835037231445s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17599201202392578s.
Calculate ewma score with shape (40000, 11) takes 0.11069941520690918s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2784864902496338s.
!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!
Finish the simulation 10 followup.


==> figures_archive/model_misspec/revision_lin_nonlin_coef_incr_cd_revision.txt <==
2022-04-03 20:45:47.100564: W tensorflow/stream_executor/platform/default/dso_loader.cc:55] Could not load dynamic library 'libnvinfer.so.6'; dlerror: libnvinfer.so.6: cannot open shared object file: No such file or directory; LD_LIBRARY_PATH: /home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/opt/openmpi/lib
2022-04-03 20:45:47.100625: W tensorflow/stream_executor/platform/default/dso_loader.cc:55] Could not load dynamic library 'libnvinfer_plugin.so.6'; dlerror: libnvinfer_plugin.so.6: cannot open shared object file: No such file or directory; LD_LIBRARY_PATH: /home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/opt/openmpi/lib
2022-04-03 20:45:47.100632: W tensorflow/compiler/tf2tensorrt/utils/py_utils.cc:30] Cannot dlopen some TensorRT libraries. If you would like to use Nvidia GPU with TensorRT, please make sure the missing libraries mentioned above are installed properly.
[1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]
The mean of X_true_train columns are [ 0.016333  0.016357  0.002555  0.008779  0.014647 -0.005422  0.007432 -0.01571  -0.022477  0.006015].
I0403 20:45:50.175274 47197739699904 data_generation.py:635] The changed coefficients [1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3] ([1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]) and change factor [1 1 1 1 1 1 1 1 1 1].
I0403 20:45:50.176791 47197739699904 data_generation.py:635] The changed coefficients [1.3  1.3  1.   1.   1.   0.39 0.39 0.3  0.3  0.3 ] ([1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]) and change factor [1.3 1.3 1.  1.  1.  1.3 1.3 1.  1.  1. ].
Input shape
(12000, 10) (12000,) (20000, 10) (20000,) (40000, 10) (40000,)
(array([], dtype=int64), array([], dtype=int64)) (array([], dtype=int64),)
I0403 20:45:50.192320 47197739699904 regressors.py:1617] The Ridge cv coef: [ 1.014918  1.004764  0.984744  1.001742  0.998408  0.030966  0.005155 -0.021151 -0.005756 -0.001244];
The intercept: -0.018655480749101727;
The penalization param: 1.0.

I0403 20:45:50.192986 47197739699904 regressors.py:1619] The score for training Ridge cv: 0.7248856036913911

I0403 20:45:50.194347 47197739699904 regressors.py:1678] The parameter of ridge regression model (2022_04_03_20_45_50_150855) is
 [[ 1.014918  1.004764  0.984744  1.001742  0.998408  0.030966  0.005155 -0.021151 -0.005756 -0.001244 -0.018655]]
I0403 20:45:50.196270 47197739699904 regressors.py:1692] The parameter of reloaded ridge regression model (2022_04_03_20_45_50_150855) is
 [[ 1.014918  1.004764  0.984744  1.001742  0.998408  0.030966  0.005155 -0.021151 -0.005756 -0.001244 -0.018655]]
I0403 20:45:50.221513 47197739699904 regressors.py:1723] Condition # for Fisher Info Mat (before adding fisher nugget): 1.1022726227293609
I0403 20:45:50.221786 47197739699904 regressors.py:1729] Condition # for Fisher Info Mat (after adding penalization nugget): 1.1022726235281106
I0403 20:45:50.224263 47197739699904 utils.py:364] The largest eigen-value is [2.908251].

I0403 20:45:50.224339 47197739699904 utils.py:366] The identity matrix need to add: a nugget 1e-06 and the factor to ensure condition number is 0.00029082514918297227.
I0403 20:45:50.266068 47197739699904 regressors.py:1723] Condition # for Fisher Info Mat (before adding fisher nugget): 1.0780988842019879
I0403 20:45:50.266214 47197739699904 regressors.py:1729] Condition # for Fisher Info Mat (after adding penalization nugget): 1.078098884589591
I0403 20:45:50.269383 47197739699904 utils.py:364] The largest eigen-value is [2.786163].

I0403 20:45:50.269443 47197739699904 utils.py:366] The identity matrix need to add: a nugget 1e-06 and the factor to ensure condition number is 0.0002786163318205439.
I0403 20:45:50.270254 47197739699904 regressors.py:1789] The score for testing PI Ridge cv: 0.7312173840927016

I0403 20:45:50.357490 47197739699904 regressors.py:1811] The score for testing PII Ridge cv: 0.7299854190552566

Plot three metrics together.

Calculate ewma score with shape (20400, 11) takes 0.06124591827392578s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.15155506134033203s.
Calculate ewma score with shape (40000, 11) takes 0.10113644599914551s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2380657196044922s.
Calculate ewma score with shape (20400, 1) takes 0.049474239349365234s.
Calculate ewma score with shape (40000, 1) takes 0.09840893745422363s.
Calculate ewma score with shape (20400, 1) takes 0.04896211624145508s.
Calculate ewma score with shape (40000, 1) takes 0.09713578224182129s.
(20000,) (40000,) (20000,) (40000,) (20000,) (40000,)
From HotellingT2CC_Other_Score2----------

Plot Hotelling T2 without scaling.

Calculate ewma score with shape (20400, 11) takes 0.06307005882263184s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.15164494514465332s.
Calculate ewma score with shape (40000, 11) takes 0.1011505126953125s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.23948907852172852s.
Plot hotelling T2 with split figures for Phase-I and Phase-II.

Calculate ewma score with shape (20400, 11) takes 0.06300711631774902s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.1547238826751709s.
Calculate ewma score with shape (40000, 11) takes 0.10467314720153809s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.24355387687683105s.
Calculate ewma score with shape (20400, 1) takes 0.06043243408203125s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17119598388671875s.
Calculate ewma score with shape (40000, 1) takes 0.09949922561645508s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3067643642425537s.
Calculate ewma score with shape (20400, 1) takes 0.06152462959289551s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1732332706451416s.
Calculate ewma score with shape (40000, 1) takes 0.09795212745666504s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3079862594604492s.
Calculate ewma score with shape (20400, 1) takes 0.06014871597290039s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16928791999816895s.
Calculate ewma score with shape (40000, 1) takes 0.09898734092712402s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30800604820251465s.
Calculate ewma score with shape (20400, 1) takes 0.06271672248840332s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16918468475341797s.
Calculate ewma score with shape (40000, 1) takes 0.0995938777923584s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30653858184814453s.
Calculate ewma score with shape (20400, 1) takes 0.0630197525024414s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17039752006530762s.
Calculate ewma score with shape (40000, 1) takes 0.09934067726135254s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30597805976867676s.
Calculate ewma score with shape (20400, 1) takes 0.06165885925292969s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16918063163757324s.
Calculate ewma score with shape (40000, 1) takes 0.09930253028869629s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.31100964546203613s.
Calculate ewma score with shape (20400, 1) takes 0.06142568588256836s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17160868644714355s.
Calculate ewma score with shape (40000, 1) takes 0.09713912010192871s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.31035852432250977s.
Calculate ewma score with shape (20400, 1) takes 0.06029057502746582s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1704881191253662s.
Calculate ewma score with shape (40000, 1) takes 0.0981905460357666s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30335330963134766s.
Calculate ewma score with shape (20400, 1) takes 0.06254863739013672s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17023420333862305s.
Calculate ewma score with shape (40000, 1) takes 0.09985828399658203s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30462026596069336s.
Calculate ewma score with shape (20400, 1) takes 0.06292104721069336s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17133212089538574s.
Calculate ewma score with shape (40000, 1) takes 0.09833788871765137s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30921006202697754s.
Calculate ewma score with shape (20400, 1) takes 0.06247448921203613s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17139458656311035s.
Calculate ewma score with shape (40000, 1) takes 0.09877824783325195s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30303287506103516s.
Plot Hotelling T2 with scaling.

Calculate ewma score with shape (20400, 11) takes 0.0633997917175293s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.1540391445159912s.
Calculate ewma score with shape (40000, 11) takes 0.10518169403076172s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2461681365966797s.
Calculate ewma score with shape (20400, 1) takes 0.06146430969238281s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17025232315063477s.
Calculate ewma score with shape (40000, 1) takes 0.09855413436889648s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3058342933654785s.
Calculate ewma score with shape (20400, 1) takes 0.0630941390991211s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17450904846191406s.
Calculate ewma score with shape (40000, 1) takes 0.10111761093139648s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3097829818725586s.
Calculate ewma score with shape (20400, 1) takes 0.06286787986755371s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16995978355407715s.
Calculate ewma score with shape (40000, 1) takes 0.10169100761413574s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3070683479309082s.
Calculate ewma score with shape (20400, 1) takes 0.06088376045227051s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.16860175132751465s.
Calculate ewma score with shape (40000, 1) takes 0.09571170806884766s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3072047233581543s.
Calculate ewma score with shape (20400, 1) takes 0.06087541580200195s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1695566177368164s.
Calculate ewma score with shape (40000, 1) takes 0.09819507598876953s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3076159954071045s.
Calculate ewma score with shape (20400, 1) takes 0.0628054141998291s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1712791919708252s.
Calculate ewma score with shape (40000, 1) takes 0.10185074806213379s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3077869415283203s.
Calculate ewma score with shape (20400, 1) takes 0.06019949913024902s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17095255851745605s.
Calculate ewma score with shape (40000, 1) takes 0.09778404235839844s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30980753898620605s.
Calculate ewma score with shape (20400, 1) takes 0.06108570098876953s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17198705673217773s.
Calculate ewma score with shape (40000, 1) takes 0.09891796112060547s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3074829578399658s.
Calculate ewma score with shape (20400, 1) takes 0.06220531463623047s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.17212343215942383s.
Calculate ewma score with shape (40000, 1) takes 0.09933638572692871s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.30637073516845703s.
Calculate ewma score with shape (20400, 1) takes 0.0626685619354248s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.178422212600708s.
Calculate ewma score with shape (40000, 1) takes 0.10247445106506348s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.320728063583374s.
Calculate ewma score with shape (20400, 1) takes 0.06599116325378418s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18297076225280762s.
Calculate ewma score with shape (40000, 1) takes 0.10456538200378418s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.32741618156433105s.
Plot individual EWMA plots.

Calculate ewma score with shape (20400, 11) takes 0.06671500205993652s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.16074609756469727s.
Calculate ewma score with shape (40000, 11) takes 0.10985517501831055s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.25163912773132324s.
/home/ghhgkz/scratch/CD_github/control_chart/hotelling.py:5546: UserWarning: This figure includes Axes that are not compatible with tight_layout, so results might be incorrect.
  plt.tight_layout()
Calculate ewma score with shape (20400, 11) takes 0.06388235092163086s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.15358996391296387s.
Calculate ewma score with shape (40000, 11) takes 0.10386848449707031s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2449963092803955s.
/home/ghhgkz/scratch/CD_github/control_chart/hotelling.py:5852: UserWarning: This figure includes Axes that are not compatible with tight_layout, so results might be incorrect.
  plt.tight_layout()
Plot individual EWMA plots after scaling.

Calculate ewma score with shape (20400, 11) takes 0.06353521347045898s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.1546928882598877s.
Calculate ewma score with shape (40000, 11) takes 0.10105705261230469s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.24253439903259277s.
Calculate ewma score with shape (20400, 11) takes 0.06667876243591309s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.15532851219177246s.
Calculate ewma score with shape (40000, 11) takes 0.10008955001831055s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.24401259422302246s.
!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!
Finish the simulation 10.


==> figures_archive/model_misspec/revision_lin_nonlin_coef_incr_followup_cd_followup_revision.txt <==
2022-04-10 12:47:19.505514: W tensorflow/stream_executor/platform/default/dso_loader.cc:55] Could not load dynamic library 'libnvinfer.so.6'; dlerror: libnvinfer.so.6: cannot open shared object file: No such file or directory; LD_LIBRARY_PATH: /home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/opt/openmpi/lib
2022-04-10 12:47:19.506111: W tensorflow/stream_executor/platform/default/dso_loader.cc:55] Could not load dynamic library 'libnvinfer_plugin.so.6'; dlerror: libnvinfer_plugin.so.6: cannot open shared object file: No such file or directory; LD_LIBRARY_PATH: /home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/home/ghhgkz/scratch/anaconda3/lib/:/home/ghhgkz/scratch/anaconda3/lib/:/opt/gridengine/lib/lx-amd64:/opt/openmpi/lib
2022-04-10 12:47:19.506130: W tensorflow/compiler/tf2tensorrt/utils/py_utils.cc:30] Cannot dlopen some TensorRT libraries. If you would like to use Nvidia GPU with TensorRT, please make sure the missing libraries mentioned above are installed properly.
[1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]
The mean of X_true_train columns are [ 0.016333  0.016357  0.002555  0.008779  0.014647 -0.005422  0.007432 -0.01571  -0.022477  0.006015].
I0410 12:47:24.574490 47234346368704 data_generation.py:635] The changed coefficients [1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3] ([1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]) and change factor [1 1 1 1 1 1 1 1 1 1].
I0410 12:47:24.576514 47234346368704 data_generation.py:635] The changed coefficients [1.3  1.3  1.   1.   1.   0.39 0.39 0.3  0.3  0.3 ] ([1.  1.  1.  1.  1.  0.3 0.3 0.3 0.3 0.3]) and change factor [1.3 1.3 1.  1.  1.  1.3 1.3 1.  1.  1. ].
Input shape
(12000, 10) (12000,) (20000, 10) (20000,) (40000, 10) (40000,)
(array([], dtype=int64), array([], dtype=int64)) (array([], dtype=int64),)
I0410 12:47:24.595267 47234346368704 regressors.py:1617] The Ridge cv coef: [1.004416 1.008208 0.987334 0.995845 0.998155 0.292562 0.295894 0.301709 0.286883 0.302706];
The intercept: -0.009572683480606928;
The penalization param: 1.0.

I0410 12:47:24.596025 47234346368704 regressors.py:1619] The score for training Ridge cv: 0.8549645745305425

I0410 12:47:24.597669 47234346368704 regressors.py:1678] The parameter of ridge regression model (2022_04_10_12_47_24_538762) is
 [[ 1.004416  1.008208  0.987334  0.995845  0.998155  0.292562  0.295894  0.301709  0.286883  0.302706 -0.009573]]
I0410 12:47:24.599280 47234346368704 regressors.py:1692] The parameter of reloaded ridge regression model (2022_04_10_12_47_24_538762) is
 [[ 1.004416  1.008208  0.987334  0.995845  0.998155  0.292562  0.295894  0.301709  0.286883  0.302706 -0.009573]]
I0410 12:47:24.628845 47234346368704 regressors.py:1723] Condition # for Fisher Info Mat (before adding fisher nugget): 2.1800206497535037
I0410 12:47:24.629135 47234346368704 regressors.py:1729] Condition # for Fisher Info Mat (after adding penalization nugget): 2.180020646399906
I0410 12:47:24.632090 47234346368704 utils.py:364] The largest eigen-value is [2.142972].

I0410 12:47:24.632155 47234346368704 utils.py:366] The identity matrix need to add: a nugget 1e-06 and the factor to ensure condition number is 0.00021429722176958573.
I0410 12:47:24.680735 47234346368704 regressors.py:1723] Condition # for Fisher Info Mat (before adding fisher nugget): 2.123508306183235
I0410 12:47:24.680906 47234346368704 regressors.py:1729] Condition # for Fisher Info Mat (after adding penalization nugget): 2.123508300428128
I0410 12:47:24.684694 47234346368704 utils.py:364] The largest eigen-value is [2.177476].

I0410 12:47:24.684759 47234346368704 utils.py:366] The identity matrix need to add: a nugget 1e-06 and the factor to ensure condition number is 0.0002177476114162176.
I0410 12:47:24.685745 47234346368704 regressors.py:1789] The score for testing PI Ridge cv: 0.8554206583690859

I0410 12:47:24.782691 47234346368704 regressors.py:1811] The score for testing PII Ridge cv: 0.8563251094481699

Plot three metrics together.

Calculate ewma score with shape (20400, 11) takes 0.0663299560546875s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.1780712604522705s.
Calculate ewma score with shape (40000, 11) takes 0.10843372344970703s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2640845775604248s.
Calculate ewma score with shape (20400, 1) takes 0.054258108139038086s.
Calculate ewma score with shape (40000, 1) takes 0.10496664047241211s.
Calculate ewma score with shape (20400, 1) takes 0.054172515869140625s.
Calculate ewma score with shape (40000, 1) takes 0.10600495338439941s.
(20000,) (40000,) (20000,) (40000,) (20000,) (40000,)
From HotellingT2CC_Other_Score2----------

Plot Hotelling T2 without scaling.

Calculate ewma score with shape (20400, 11) takes 0.06623172760009766s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17715930938720703s.
Calculate ewma score with shape (40000, 11) takes 0.11125636100769043s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.26845407485961914s.
Plot hotelling T2 with split figures for Phase-I and Phase-II.

Calculate ewma score with shape (20400, 11) takes 0.06698346138000488s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17945265769958496s.
Calculate ewma score with shape (40000, 11) takes 0.11003255844116211s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.27341794967651367s.
Calculate ewma score with shape (20400, 1) takes 0.06514430046081543s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19147324562072754s.
Calculate ewma score with shape (40000, 1) takes 0.1090233325958252s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3452944755554199s.
Calculate ewma score with shape (20400, 1) takes 0.06466460227966309s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18845057487487793s.
Calculate ewma score with shape (40000, 1) takes 0.10886740684509277s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.33953142166137695s.
Calculate ewma score with shape (20400, 1) takes 0.0655050277709961s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1896059513092041s.
Calculate ewma score with shape (40000, 1) takes 0.10490155220031738s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3372185230255127s.
Calculate ewma score with shape (20400, 1) takes 0.0653226375579834s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18784832954406738s.
Calculate ewma score with shape (40000, 1) takes 0.10740017890930176s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3386836051940918s.
Calculate ewma score with shape (20400, 1) takes 0.0666952133178711s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18918657302856445s.
Calculate ewma score with shape (40000, 1) takes 0.10747265815734863s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.33858418464660645s.
Calculate ewma score with shape (20400, 1) takes 0.06453585624694824s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19010066986083984s.
Calculate ewma score with shape (40000, 1) takes 0.10684728622436523s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3393845558166504s.
Calculate ewma score with shape (20400, 1) takes 0.06550455093383789s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18894314765930176s.
Calculate ewma score with shape (40000, 1) takes 0.10808038711547852s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3354647159576416s.
Calculate ewma score with shape (20400, 1) takes 0.06675195693969727s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18718600273132324s.
Calculate ewma score with shape (40000, 1) takes 0.1069331169128418s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3337230682373047s.
Calculate ewma score with shape (20400, 1) takes 0.06835794448852539s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18909382820129395s.
Calculate ewma score with shape (40000, 1) takes 0.1088862419128418s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.33390045166015625s.
Calculate ewma score with shape (20400, 1) takes 0.06758570671081543s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1891160011291504s.
Calculate ewma score with shape (40000, 1) takes 0.1073770523071289s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3390662670135498s.
Calculate ewma score with shape (20400, 1) takes 0.06735706329345703s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19214248657226562s.
Calculate ewma score with shape (40000, 1) takes 0.10919928550720215s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3372631072998047s.
Plot Hotelling T2 with scaling.

Calculate ewma score with shape (20400, 11) takes 0.06728911399841309s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17966938018798828s.
Calculate ewma score with shape (40000, 11) takes 0.1102910041809082s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2702465057373047s.
Calculate ewma score with shape (20400, 1) takes 0.06657671928405762s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19035768508911133s.
Calculate ewma score with shape (40000, 1) takes 0.10670709609985352s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3365898132324219s.
Calculate ewma score with shape (20400, 1) takes 0.06643533706665039s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19104242324829102s.
Calculate ewma score with shape (40000, 1) takes 0.10821032524108887s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.33794403076171875s.
Calculate ewma score with shape (20400, 1) takes 0.06495189666748047s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1888875961303711s.
Calculate ewma score with shape (40000, 1) takes 0.10830903053283691s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.33760595321655273s.
Calculate ewma score with shape (20400, 1) takes 0.06514859199523926s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1870274543762207s.
Calculate ewma score with shape (40000, 1) takes 0.10673809051513672s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.33620190620422363s.
Calculate ewma score with shape (20400, 1) takes 0.06574273109436035s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18984436988830566s.
Calculate ewma score with shape (40000, 1) takes 0.10757732391357422s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3399677276611328s.
Calculate ewma score with shape (20400, 1) takes 0.06544637680053711s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1915295124053955s.
Calculate ewma score with shape (40000, 1) takes 0.10724854469299316s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3386814594268799s.
Calculate ewma score with shape (20400, 1) takes 0.06492400169372559s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19008255004882812s.
Calculate ewma score with shape (40000, 1) takes 0.10672378540039062s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.33820295333862305s.
Calculate ewma score with shape (20400, 1) takes 0.0645895004272461s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.1851792335510254s.
Calculate ewma score with shape (40000, 1) takes 0.10643815994262695s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.33302855491638184s.
Calculate ewma score with shape (20400, 1) takes 0.06574773788452148s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18762683868408203s.
Calculate ewma score with shape (40000, 1) takes 0.10665559768676758s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3425412178039551s.
Calculate ewma score with shape (20400, 1) takes 0.06419849395751953s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.19072270393371582s.
Calculate ewma score with shape (40000, 1) takes 0.10528874397277832s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.3412816524505615s.
Calculate ewma score with shape (20400, 1) takes 0.06652998924255371s.
Calculate Hotelling T2 of score with shape (20000, 1) takes 0.18823742866516113s.
Calculate ewma score with shape (40000, 1) takes 0.10874032974243164s.
Calculate Hotelling T2 of score with shape (40000, 1) takes 0.33600354194641113s.
Plot individual EWMA plots.

Calculate ewma score with shape (20400, 11) takes 0.06741595268249512s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.18073654174804688s.
Calculate ewma score with shape (40000, 11) takes 0.1127321720123291s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2758610248565674s.
/home/ghhgkz/scratch/CD_github/control_chart/hotelling.py:5546: UserWarning: This figure includes Axes that are not compatible with tight_layout, so results might be incorrect.
  plt.tight_layout()
Calculate ewma score with shape (20400, 11) takes 0.06783533096313477s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.18175029754638672s.
Calculate ewma score with shape (40000, 11) takes 0.1108095645904541s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2705972194671631s.
/home/ghhgkz/scratch/CD_github/control_chart/hotelling.py:5852: UserWarning: This figure includes Axes that are not compatible with tight_layout, so results might be incorrect.
  plt.tight_layout()
Plot individual EWMA plots after scaling.

Calculate ewma score with shape (20400, 11) takes 0.06711435317993164s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.17840790748596191s.
Calculate ewma score with shape (40000, 11) takes 0.10795259475708008s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.27255678176879883s.
Calculate ewma score with shape (20400, 11) takes 0.06624221801757812s.
Calculate Hotelling T2 of score with shape (20000, 11) takes 0.177842378616333s.
Calculate ewma score with shape (40000, 11) takes 0.10816836357116699s.
Calculate Hotelling T2 of score with shape (40000, 11) takes 0.2680685520172119s.
!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!
Finish the simulation 10.

